Evidence for a Binary Companion to the Central Compact Object 1E 1207.4-5209

Unique among neutron stars, 1E 1207.4-5209 is an X-ray pulsar with a spin period of 424 ms that contains at least two strong absorption features in its energy spectrum. This neutron star has been identified as a member of the radio-quiet compact central objects in supernova remnants. It has been found that 1E 1207.4-5209 is not spinning down monotonically suggesting that this neutron star undergoes strong, frequent glitches, contains a fall-back disk, or possess a binary companion. Here, we report on a sequence of seven XMM-Newton observations of 1E 1207.4-5209 performed during a 40 day window in June/July 2005. Due to unanticipated variance in the phase measurements beyond the statistical uncertainties, we could not identify a unique phase-coherent timing solution. The three most probable timing solutions give frequency time derivatives of +0.9, -2.6, and +1.6 X 10^(-12) Hz/s (listed in descending order of significance). We conclude that the local frequency derivative during our XMM-Newton observing campaign differs from the long-term spin-down rate by more than an order of magnitude, effectively ruling out glitch models for 1E 1207.4-5209. If the long-term spin frequency variations are caused by timing noise, the strength of the timing noise in 1E 1207.4-5209 is much stronger than in other pulsars with similar period derivatives. Therefore, it is highly unlikely that the spin variations are caused by the same physical process that causes timing noise in other isolated pulsars. The most plausible scenario for the observed spin irregularities is the presence of a binary companion to 1E 1207.4-5209. We identified a family of orbital solutions that are consistent with our phase-connected timing solution, archival frequency measurements, and constraints on the companions mass imposed by deep IR and optical observations.

==> astro-ph.txt <==
Evidence for a Binary Companion to the Central Compact Object 1E 1207.4-5209

Peter M. Woods (Dynetics/USRA/NSSTC)
Vyacheslav E. Zavlin (MSFC) &
George G. Pavlov (Penn State Univ)

8 pages, 4 figures.  To be published in the proceedings of "Isolated Neutron
Stars: from the Interior to the Surface" (April 24-28, 2006) - eds. D. Page, R.
Turolla & S. Zane

Unique among neutron stars, 1E 1207.4-5209 is an X-ray pulsar with a spin
period of 424 ms that contains at least two strong absorption features in its
energy spectrum.  This neutron star is positionally coincident with the
supernova remnant PKS 1209-51/52 and has been identified as a member of the
growing class of radio-quiet  compact central objects in supernova remnants.
From previous observations with Chandra and XMM-Newton, it has been found that
the 1E 1207.4-5209 is not spinning down monotonically as  is common for young,
isolated pulsars.  The spin frequency history requires either  strong, frequent
glitches, the presence of a fall-back disk,  or a binary companion.  Here, we
report on a sequence of  seven XMM-Newton observations of 1E 1207.4-5209
performed during a 40 day window between  2005 June 22 and July 31.  Due to
unanticipated variance in the phase measurements during the observation period
that  was beyond the statistical uncertainties, we could not identify a unique
phase-coherent timing solution.  The three most probable timing solutions give
frequency time derivatives of +0.9, -2.6, and +1.6 X 10^(-12) Hz/s (listed in
descending order of significance).  We conclude that the local frequency
derivative during our XMM-Newton observing campaign differs from the long-term
spin-down rate by more than an order of magnitude.  This measurement
effectively rules out glitch models for 1E 1207.4-5209.  If the long-term spin
frequency variations are caused by timing noise, the strength of the timing
noise in 1E 1207.4-5209 is much stronger than in other pulsars  with similar
period derivatives.   Therefore, it is highly unlikely that the spin variations
are caused by the same physical process that causes timing noise in other
isolated pulsars.  The most plausible scenario for the observed spin
irregularities is the presence of a binary companion  to 1E 1207.4-5209. We
identified a family of orbital solutions that are consistent with our
phase-connected timing solution, archival frequency measurements, and
constraints on the companions mass imposed by deep IR and optical observations.

